Non-Universal Gaugino Masses in the NMSSM

The Next-to-Minimal Supersymmetric Standard Model (NMSSM) provides a natural framework to realize a low-scale supersymmetric (SUSY) model, where a singlet superfield is added to the minimal model to generate a SUSY-scale higgsino mass term with its vacuum expectation value. Due to the presence of the extra singlet field, the vacuum conditions to realize the correct electroweak symmetry-breaking become fairly restrictive especially if we impose universality conditions at the unification scale. In this paper, we show that a non-universal gaugino mass spectrum can significantly relax this restriction even though the scalar masses and trilinear couplings are subject to universality conditions. With the gaugino non-universality, we find that higgsino can be the lightest SUSY particle and its thermal relic abundance can reproduce the observed dark matter density in a wide range of parameter space in which the 125~GeV Higgs-boson mass is obtained. This higgsino-like dark matter may be probed in direct detection experiments. We also find that there is an upper bound on the masses of supersymmetric particles in this scenario, and many model points predict colored particles such as gluino to be within the reach of a future 100~TeV collider. Implications for no-scale/gaugino-mediation models are also discussed.

==> reply_for_referee.txt <==
Dear Editor,

We very much appreciate the valuable suggestions of the referees.
Taking account of the suggestions, we revised the draft as follows:

1. The sentence on page 1 is corrected in accordance with 
the referee 1's suggestion.

2. As the referee 2 pointed out, it is a non-trivial task to check 
if the EWSB vacuum is the global minimum. The public code NMSSMTools 
checks the existence of a deeper minimum only along the three directions
in which one of the three fields has a non-zero value.
However, as we mentioned in Subsection 2.1, the D-flat and F-flat 
directions are potentially dangerous, although we expect these 
directions are lifted by the effect of a large $M_2/M_3$. In fact,
we confirmed that these directions are indeed stabilized 
for some representative parameter sets including the benchmark 
point exhibited in Table 1. We add comments regarding this 
in the second paragraph on page 10. 

3. We modified the sentence below Eq.(11) following the referee 2's
comments.

4. We added comments on the CP-violation in Summary and Discussion
to clarify the additional complexity that appears in the presence
of the CP-violating phases in the scalar potential, as well as 
the phenomenological implications of such extra CP-violating sources. 

We hope that our manuscript is now suitable for publication in JHEP.

Sincerely yours,
Junichiro Kawamura, Tatsuo Kobayashi, and Natsumi Nagata


